Cost-Effective Situational Awareness Through IoT COTS Radios

Situational awareness (SA) through encrypted connectivity in modern warfare is critical to battlefield coordination. Existing solutions provide infrastructure-less connectivity and situational awareness, but at a high cost, power consumption, and bulky form factors that limit their utility for tactical operations. We propose the Beartooth MKII radios as a cost- and power-effective, handy solution for establishing a situational awareness overlay. To integrate with military information brokers, such as the Tactical Assault Kit (TAK), we propose the Beartooth Gateway, which creates an IP network between Beartooth radios, Gateways, and other TAK-capable devices. We show that leveraging Internet of Things (IoT) Commercial Off The Shelf (COTS) components for MKII and the Gateway can enhance the availability of SA and meet the user requirements in the field while ensuring compatibility with existing IP networks connected to TAK infrastructure.

==> references/todo_ref.txt <==

5. gotenna
6. digi and xbee?
